The dark matter halos of dwarf galaxies: a challenge for the LCDM paradigm?

The cold dark matter halo mass function is much steeper than the galaxy stellar mass function on galactic and subgalactic scales. This difference is usually reconciled by assuming that the galaxy formation efficiency drops sharply with decreasing halo mass, so that virtually no dwarf galaxies form in halos less massive than ~ 10^10 M_sun. In turn, this implies that, at any given radius, the dark mass enclosed by a galaxy must exceed a certain minimum. We use rotation curves of dwarf galaxies compiled from the literature to explore whether their enclosed mass is consistent with these constraints. We find that almost one half of the dwarfs in our sample with stellar mass between 10^6-10^7 M_sun are at odds with this restriction: either they live in halos with masses substantially below 10^10 M_sun or there is a mechanism capable of reducing the dark mass enclosed by some of the faintest dwarfs. Neither possibility is easily accommodated within the standard LCDM scenario. Extending galaxy formation to halos well below 10^10 M_sun would lead to large numbers of dwarf galaxies in excess of current estimates; at the same time, the extremely low stellar mass of the systems involved makes it unlikely that baryonic effects can reduce their dark matter content. Resolving this challenge seems to require new insights into dwarf galaxy formation, or perhaps a radical revision of the prevailing paradigm.

==> abs.txt <==
The cold dark matter halo mass function is much steeper than the galaxy stellar mass function on galactic and subgalactic scales. This difference is usually reconciled by assuming that the galaxy formation efficiency drops sharply with decreasing halo mass, so that galaxy formation is effectively suppressed below a threshold mass, M_th ~ 10^10 M_sun .  A halo mass threshold implies that, at any given radius, the dark mass enclosed by a galaxy must exceed a certain minimum. We use rotation curves of dwarf galaxies compiled from the literature to explore whether their enclosed mass is consistent with this constraint.  We find that almost one half of the dwarfs in our sample with stellar mass between 10^6-10^7 Msun violate this restriction: either they live in halos with masses substantially below the threshold or there is a mechanism capable of reducing the dark mass enclosed by some of the faintest dwarfs. Neither possibility is easily accommodated within the standard LCDM scenario. Extending galaxy formation to halos well below 10^10 M_sun would lead to severe disagreement with the low mass end of the galaxy stellar mass function; at the same time, the extremely low stellar mass of the systems involved make it unlikely that baryonic effects may be responsible for reducing their dark matter content. Resolving this challenge seems to require new insights into dwarf galaxy formation, or else a radical revision of the prevailing paradigm. 


Ismael Ferrero$^{1,2}$, 
Mario G. Abadi$^{1,2}$, 
Julio F. Navarro$^{3}$, 
Laura V. Sales$^{4}$ and\\ 
Sebasti\'an Gurovich$^{1,2}$

